CrossInspector: A Static Analysis Approach for Cross-Contract Vulnerability Detection

With the development of blockchain technology, the detection of smart contract vulnerabilities is increasingly emphasized. However, when detecting vulnerabilities in inter-contract interactions (i.e., cross-contract vulnerabilities) using smart contract bytecode, existing tools often produce many false positives and false negatives due to insufficient recovery of semantic information and inadequate consideration of contract dependencies. We present CrossInspector, a novel framework for detecting cross-contract vulnerabilities at the bytecode level through static analysis. CrossInspector utilizes a trained Transformer model to recover semantic information and considers control flow, data flow, and dependencies related to smart contract state variables to construct a state dependency graph for fine-grained inter-procedural analysis. Additionally, CrossInspector incorporates a pruning method and two parallel optimization mechanisms to accelerate the vulnerability detection process. Experiments on our manually constructed dataset demonstrate that CrossInspector outperforms the state-of-the-art tools in both precision (97\%) and recall (96.75\%), while also significantly reducing the overall time from 16.34 seconds to 7.83 seconds, almost on par with the fastest tool that utilizes bytecode for detection. Additionally, we ran CrossInspector on a randomly selected set of 300 real-world smart contracts and identified 11 cross-contract vulnerabilities that were missed by prior tools.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


